Hard Negative Sampling Strategies for Contrastive Representation Learning

One of the challenges in contrastive learning is the selection of appropriate \textit{hard negative} examples, in the absence of label information. Random sampling or importance sampling methods based on feature similarity often lead to sub-optimal performance. In this work, we introduce UnReMix, a hard negative sampling strategy that takes into account anchor similarity, model uncertainty and representativeness. Experimental results on several benchmarks show that UnReMix improves negative sample selection, and subsequently downstream performance when compared to state-of-the-art contrastive learning methods.

==> data_files/LinearCifar10.csv <==
epoch,HCL,UnMix,MoCo,Mochi,IMix,Patch-Based NS,Mix-Code,UnMix+Mix-Code
1,88.03,87.77,78.96,79.07,68.47,79.72,88.26,90.21
2,89.06,89.17,81.02,80.94,70.06,81.49,89.39,91.18
3,89.42,89.98,82.01,82.11,71.35,82.45,89.91,91.52
4,89.75,90.48,82.75,82.86,72.16,83.29,90.24,91.78
5,89.85,90.75,83.29,83.56,73.16,83.73,90.4,91.95
6,90.05,90.99,84.02,83.87,73.7,84.16,90.46,92.13
7,90.21,91.11,84.15,84.21,74.01,84.53,90.69,92.02
8,90.32,91.25,84.62,84.4,74.49,84.81,90.86,92.22
9,90.4,91.4,84.87,84.68,74.92,84.99,90.97,92.3
10,90.42,91.54,85.06,84.88,74.92,85.45,91.08,92.31
11,90.68,91.64,85.21,84.97,75.32,85.53,91.28,92.42
12,90.51,91.79,85.51,85.1,75.34,85.8,91.29,92.53
13,90.71,91.8,85.65,85.47,75.57,85.97,91.34,92.48
14,90.7,91.81,85.61,85.69,75.93,85.99,91.37,92.5
15,90.63,91.86,85.77,85.76,76.11,85.96,91.49,92.53
16,90.84,91.82,85.81,85.97,76.19,86.08,91.38,92.73
17,90.73,91.9,85.84,85.96,76.34,86.45,91.46,92.64
18,90.88,91.9,85.95,85.85,76.43,86.4,91.41,92.7
19,90.75,91.99,86.1,86.05,76.5,86.52,91.49,92.75
20,90.84,92.01,86.23,85.93,76.56,86.59,91.48,92.68
21,90.75,91.98,86.11,86.25,76.69,86.72,91.45,92.77
22,90.94,92.08,86.25,86.28,76.91,86.76,91.52,92.7
23,90.86,91.99,86.38,86.19,76.77,86.57,91.46,92.81
24,90.92,92.15,86.42,86.31,76.94,86.81,91.55,92.79
25,91.01,92.1,86.37,86.19,77.3,86.73,91.61,92.89
26,90.91,92.09,86.43,86.27,77.46,86.97,91.68,92.94
27,90.98,92.17,86.49,86.46,77.24,86.9,91.57,92.94
28,90.99,92.27,86.52,86.37,77.43,87.14,91.68,92.94
29,90.89,92.22,86.51,86.42,77.37,86.84,91.71,92.96
30,91.02,92.24,86.58,86.55,77.55,87.19,91.72,92.88
31,91.03,92.31,86.71,86.59,77.6,87.3,91.64,92.98
32,90.95,92.19,86.66,86.54,77.71,87.24,91.72,92.84
33,91.11,92.21,86.7,86.46,77.4,87.09,91.76,92.88
34,91.09,92.22,86.9,86.69,77.65,87.18,91.62,92.96
35,90.95,92.27,86.81,86.7,77.72,87.23,91.72,92.89
36,91.04,92.33,86.93,86.61,77.68,87.21,91.66,93.05
37,91.16,92.34,87.05,86.78,77.89,87.36,91.83,93.05
38,91.04,92.19,86.9,86.67,77.86,87.37,91.95,93.07
39,91.16,92.27,86.86,86.79,77.79,87.34,91.76,93.05
40,91.19,92.13,86.86,86.79,77.91,87.36,91.77,92.96
41,91.2,92.44,87.04,86.57,77.89,87.46,91.85,92.92
42,91.22,92.41,86.97,86.95,77.87,87.34,91.81,93
43,91.08,92.22,86.9,86.94,78,87.5,91.83,93
44,91.21,92.4,87.05,86.92,77.98,87.48,91.91,92.95
45,91.15,92.3,87.12,87,78.13,87.44,91.86,93.01
46,91.32,92.42,87.17,86.92,78.29,87.58,91.86,93.15
47,91.26,92.35,87.07,87,78.12,87.53,91.85,93.22
48,91.18,92.33,87.1,87.03,78.58,87.5,91.91,93.12
49,91.21,92.39,87.19,87.06,78.26,87.51,91.89,93.19
50,91.16,92.25,87.15,87.1,78.26,87.58,91.8,93.09
51,91.28,92.39,87.18,86.99,78.55,87.46,91.71,93.05
52,91.39,92.4,87.12,86.98,78.34,87.56,91.81,93.04
53,91.11,92.32,87.12,87.24,78.25,87.65,91.81,93.03
54,91.2,92.23,87.2,87.05,78.41,87.52,91.97,93.13
55,91.13,92.28,87.25,87.18,78.53,87.61,91.9,93.09
56,91.14,92.34,87.36,87.19,78.55,87.6,91.81,92.98
57,91.38,92.3,87.35,87.11,78.52,87.59,91.93,93.06
58,91.28,92.35,87.25,87.27,78.73,87.61,91.85,93.06
59,91.36,92.46,87.34,87.1,78.47,87.57,91.85,93.08
60,91.32,92.37,87.43,87.06,78.53,87.68,91.97,93.07
61,91.31,92.36,87.47,87.1,78.86,87.63,91.9,92.93
62,91.3,92.32,87.43,87.07,78.68,87.78,91.78,92.98
63,91.38,92.29,87.33,87.29,78.7,87.66,91.82,93.09
64,91.37,92.33,87.41,87.17,78.56,87.76,92.01,93.05
65,91.18,92.42,87.36,87.11,78.76,87.86,91.94,92.98
66,91.27,92.41,87.39,87.2,78.71,87.71,91.86,93.09
67,91.3,92.36,87.41,87.26,78.71,87.92,91.91,93.07
68,91.24,92.55,87.52,87.38,79.04,87.76,91.91,93.05
69,91.4,92.45,87.31,87.24,78.67,87.63,91.92,92.95
70,91.38,92.36,87.5,87.06,78.69,87.65,91.9,93.08
71,91.25,92.28,87.49,87.18,78.81,87.78,91.94,93.08
72,91.34,92.2,87.42,87.31,78.6,87.74,91.85,93.08
73,91.41,92.15,87.5,87.38,78.68,87.69,91.85,93.18
74,91.28,92.37,87.44,87.31,78.75,87.74,91.94,93.18
75,91.29,92.34,87.47,87.13,78.88,87.87,91.89,92.97
76,91.33,92.44,87.65,87.37,78.94,87.73,91.85,93.1
77,91.19,92.36,87.52,87.16,78.93,87.73,91.9,93.12
78,91.34,92.36,87.56,87.32,78.83,87.77,91.85,93.08
79,91.3,92.34,87.6,87.26,78.97,87.85,91.93,93.18
80,91.28,92.36,87.55,87.34,79.11,87.7,92.06,93.21
81,91.28,92.43,87.62,87.18,78.98,87.83,91.92,92.98
82,91.31,92.46,87.55,87.35,78.84,87.77,91.96,93.15
83,91.24,92.42,87.62,87.35,78.92,87.69,91.79,93.09
84,91.28,92.45,87.52,87.37,79.08,87.81,92.02,93.12
85,91.17,92.42,87.64,87.36,79.25,87.88,91.95,93.12
86,91.26,92.51,87.68,87.2,78.93,87.79,91.87,93.09
87,91.29,92.41,87.41,87.27,78.97,87.76,91.81,93.09
88,91.3,92.51,87.74,87.37,78.96,87.83,91.89,93.01
89,91.33,92.44,87.62,87.28,79.04,87.94,91.98,93.14
90,91.26,92.38,87.45,87.36,79.02,87.82,91.97,93.06
91,91.31,92.46,87.78,87.39,78.98,87.75,91.89,93.07
92,91.25,92.46,87.55,87.35,79.32,87.8,91.96,92.98
93,91.18,92.39,87.63,87.33,79.14,87.84,91.97,93.11
94,91.32,92.29,87.68,87.47,79.11,87.76,91.95,93.17
95,91.28,92.35,87.62,87.33,78.98,88,91.95,93.14
96,91.18,92.36,87.71,87.53,79.15,87.87,91.98,93.19
97,91.31,92.45,87.8,87.33,79.12,87.88,91.95,93.16
98,91.37,92.43,87.71,87.34,79.05,87.93,92.04,93.24
99,91.33,92.38,87.79,87.34,78.99,87.87,92.08,93.18
100,91.18,92.4,87.88,87.33,79.18,87.84,92.04,93.21


==> data_files/LinearCifar100.csv <==
epoch,HCL,UnMix,MoCo,Mochi,IMix,Patch-Based NS,Mix-Code,UnMix+Mix-Code
1,59.32,53.53,40.47,41.9,23.48,41.11,57.75,59.92
2,60.78,56.69,44.35,44.92,25.66,43.81,59.25,61.96
3,61.64,58.53,46.17,46.61,27.42,45.93,60.58,63.09
4,62.52,59.89,47.65,48.02,29.06,47.29,61.44,64.02
5,63.23,61.16,49.21,48.89,29.95,48.06,62.15,64.49
6,63.57,61.66,49.67,49.88,30.69,49.61,62.69,65.41
7,63.82,62.09,50.43,50.58,31.04,50.43,63.62,65.71
8,64.18,62.75,51.25,51.33,31.94,50.88,63.99,66.22
9,64.31,63.18,51.77,52,32.72,51.19,64.39,66.63
10,64.56,63.56,51.98,52.09,33.31,52.11,64.62,66.76
11,65.09,63.97,52.45,52.88,33.34,52.26,64.73,67.05
12,64.95,64.12,53.19,53.39,33.7,52.75,64.86,67.32
13,65.41,64.46,53.59,53.5,33.73,52.95,65.24,67.27
14,65.5,64.92,53.96,53.99,34.46,53.39,65.34,67.88
15,65.49,65.04,54.13,53.99,34.54,53.8,65.46,67.95
16,65.72,65.37,54.05,54.28,34.52,53.85,65.82,68.13
17,65.87,65.55,54.59,54.89,35.39,54.35,66,68.2
18,65.87,65.41,54.88,54.99,35.4,54.57,66.14,68.45
19,66.01,65.86,54.84,55.39,35.81,54.67,66.14,68.23
20,66.29,65.83,55.22,55.71,35.77,54.81,66.27,68.43
21,65.97,66,54.98,55.61,36,55.13,66.38,68.47
22,66.3,66.41,55.44,56.1,36.09,55.37,66.47,68.66
23,66.36,66.4,55.68,56.12,36.49,55.87,66.61,68.84
24,66.53,66.63,55.89,56.23,36.74,55.71,66.72,68.67
25,66.49,66.64,56,56.35,36.72,55.88,66.81,69
26,66.62,66.86,56.02,56.91,37.53,56.17,66.73,69.07
27,66.64,67.01,56.44,56.64,37.17,56.21,66.94,69.04
28,66.74,66.88,56.54,56.78,37.53,56.37,67.24,69.32
29,66.89,66.94,56.43,57.19,37.27,56.42,67.04,69.46
30,66.95,67.12,56.56,57.28,37.54,56.52,67.26,69.51
31,67.13,67.11,57.12,57.38,37.98,57.09,67.44,69.43
32,67.12,67.22,56.97,57.32,37.88,56.75,67.43,69.51
33,67.12,67.36,57.09,57.46,37.87,57.28,67.8,69.59
34,67.04,67.41,57.09,57.51,38.24,57.1,67.33,69.79
35,66.9,67.39,57.37,57.55,37.79,57.25,67.54,69.81
36,67.09,67.48,57.96,57.73,38.17,57.08,67.74,69.61
37,67.24,67.54,57.47,57.87,38.71,57.11,67.95,69.67
38,67.13,67.7,57.6,57.82,38.33,57.57,67.84,69.48
39,67.14,67.89,57.46,57.87,38.64,57.48,67.95,69.83
40,67.47,67.92,57.92,58.1,38.93,57.93,68.14,70.06
41,67.68,67.7,57.72,58.38,38.7,57.68,68.19,70.1
42,67.46,67.82,57.93,58.26,38.57,57.44,68.22,69.8
43,67.41,68.05,58.01,58.3,38.65,58.1,68.14,70.09
44,67.43,67.78,58.16,58.64,38.86,58.03,68.23,69.73
45,67.48,68.16,58.17,58.32,38.83,58.16,68.36,70.05
46,67.72,68.11,58.07,58.36,38.99,58.36,68.42,70.04
47,67.39,68.07,58.38,58.65,39.02,58.32,68.23,69.96
48,67.58,68.23,58.27,58.73,39.08,58.54,68.41,70.13
49,67.61,68.2,58.31,58.54,39.54,58.28,68.42,70.38
50,67.34,68.11,58.49,58.67,39.68,58.29,68.51,70.3
51,67.79,68.44,58.74,59.04,39.28,58.33,68.55,70.17
52,67.75,68.38,58.36,58.88,39.46,58.8,68.64,70.29
53,67.67,68.04,58.59,58.91,39.8,58.39,68.69,70.18
54,67.77,68.58,58.34,59.12,39.54,58.42,68.57,70.32
55,67.65,68.43,58.66,59.09,39.62,58.53,68.76,70.23
56,67.45,68.66,58.88,59.19,39.65,58.66,68.85,70.43
57,67.9,68.37,58.83,59.33,39.99,58.52,68.75,70.53
58,67.66,68.55,58.87,59.2,39.95,58.82,68.69,70.44
59,67.69,68.66,58.89,59.33,40.24,58.99,68.92,70.66
60,67.73,68.51,58.96,59.15,40.25,58.91,68.79,70.58
61,67.95,68.75,58.83,59.63,40.35,58.86,68.79,70.62
62,67.93,68.57,59.22,59.5,40.44,59.19,68.87,70.52
63,68.02,68.68,59.07,59.6,40.28,59.16,68.84,70.33
64,68.02,68.59,59.14,59.45,40.43,59.11,69.01,70.72
65,67.84,68.43,59.3,59.46,40.57,59.42,69.08,70.51
66,67.82,68.46,59.25,59.75,40.46,59.16,69.05,70.84
67,67.93,68.6,59.52,59.76,40.48,59.48,69.17,70.42
68,67.86,68.7,59.14,59.81,40.46,59.49,69.16,70.75
69,67.73,68.83,59.13,59.94,40.46,59.43,69.09,70.66
70,67.94,68.83,59.11,59.75,40.09,59.23,68.97,70.72
71,67.93,68.5,59.27,60.07,40.04,59.23,69.06,70.89
72,67.98,68.85,59.41,60.01,40.63,59.23,69.19,70.7
73,67.87,68.49,59.29,60.24,40.62,59.28,69.09,70.8
74,67.97,68.54,59.49,59.99,40.89,59.51,68.89,70.81
75,68.23,68.87,59.52,60.32,40.95,59.65,69.35,70.71
76,68,68.83,59.61,60.05,40.68,59.72,69.24,70.73
77,67.98,68.78,59.35,60.22,40.51,59.4,69.18,70.73
78,68.09,68.91,59.56,60.09,40.7,59.62,69.38,70.84
79,67.97,69.03,59.3,60.31,40.68,59.63,69.31,70.82
80,68,68.93,59.8,60.31,40.6,59.81,69.02,71.02
81,68.12,68.93,59.86,60.4,41.19,59.69,69.21,70.84
82,67.96,68.87,59.99,60.36,41.56,59.85,69.44,70.69
83,68.3,69.03,59.84,60.53,40.66,59.69,69.3,70.87
84,67.88,68.79,59.97,60.05,40.49,59.45,69.18,71.11
85,68.07,69.3,60.13,60.27,40.98,59.82,69.31,71.1
86,68.16,69.03,60.02,60.4,40.62,59.73,69.47,71.11
87,68.03,68.96,60.02,60.45,40.65,59.36,69.6,71.04
88,67.89,68.99,59.96,60.45,41,59.77,69.44,71.01
89,68.16,69.03,59.86,60,41.02,59.92,69.57,70.98
90,68.07,69.01,60.02,60.62,41.08,59.82,69.38,70.99
91,67.89,68.95,60,60.46,41.28,59.83,69.54,71.06
92,68.26,69.08,60.05,60.58,41.23,60.07,69.37,70.89
93,68.04,68.99,59.9,60.36,41.3,59.97,69.52,70.95
94,68.06,69.11,59.75,60.51,41.06,60.01,69.49,71.19
95,67.94,69.25,60.12,60.68,40.98,59.73,69.55,71.01
96,68.14,69.07,60.06,60.67,41.35,59.96,69.59,71.12
97,68.13,69.19,59.9,60.87,41.14,60.29,69.75,71.29
98,67.95,69.14,60.31,60.5,41.54,60.11,69.4,70.87
99,68.06,69.24,60.45,60.48,41.69,60.33,69.45,71.05
100,67.86,69.11,59.96,60.83,41.69,60.22,69.59,71.22


==> data_files/LinearTinyImagenet200k.csv <==
epoch,HCL,UnMix,MoCo,Mochi,IMix,Patch-Based NS,Mix-Code,UnMix+Mix-Code
1,36.33,31.65,23.13,24.57,11.3,23.91,35.17,37.78
2,37.91,34.98,26.48,27.03,12.82,26.28,38.03,40.26
3,39.12,36.88,27.9,29.11,14.27,28.64,39.48,41.67
4,40.15,38.23,29.31,30.34,14.82,29.7,40.56,43.12
5,41.18,39.23,30.41,31.67,15.16,30.89,41.46,44.1
6,41.7,40.09,31.05,32.41,15.78,31.54,42.25,44.41
7,42.2,40.81,31.92,33.09,15.98,32.52,42.89,45.25
8,42.71,41.84,32.82,33.96,16.74,32.96,43.15,45.71
9,42.78,42.25,33.17,34.42,17.04,33.52,43.72,46.08
10,43.12,42.44,33.83,35.06,17.59,33.76,43.84,46.35
11,43.46,43.01,33.93,35.41,17.55,34.28,44.3,46.87
12,43.65,43.49,34.58,35.57,18.04,34.42,44.56,47.09
13,44.05,43.9,34.58,36.19,18.02,34.85,44.67,47.22
14,44.07,44.13,35.2,36.21,18.6,35.36,45.15,47.06
15,44.35,44.3,35.34,36.72,18.78,35.66,45.17,47.49
16,44.34,44.58,35.39,36.95,19.16,35.97,45.59,47.42
17,44.49,44.73,35.88,37.17,19.05,36.07,45.6,47.76
18,44.46,44.86,36.21,37.49,19.2,36.24,45.74,47.83
19,44.73,45.35,36.22,37.58,19.28,36.55,46.08,48.18
20,44.77,45.07,36.59,37.99,19.59,36.61,45.98,48.07
21,44.9,45.24,36.77,37.89,19.62,36.9,46.29,48.29
22,44.94,45.47,36.92,38.13,20.03,36.95,46.39,48.29
23,45.02,45.69,37.23,38.3,20.14,37.25,46.46,48.26
24,45.15,45.83,37.19,38.56,20.38,37.36,46.65,48.15
25,44.85,45.85,37.32,38.47,20.08,37.36,46.68,48.31
26,44.98,46.17,37.7,38.94,20.52,37.77,46.57,48.78
27,45.24,46.26,37.83,38.86,20.59,38,46.69,48.94
28,45.24,46.35,37.87,38.94,20.78,38.18,46.78,48.99
29,45.21,46.27,37.95,39.12,20.7,38.12,47.03,48.68
30,45.31,46.55,38.07,39.23,20.88,38.28,47.12,48.8
31,45.55,46.34,38.12,39.29,20.78,38.23,47.28,48.9
32,45.44,46.8,38.29,39.51,21.01,38.23,47.29,49.12
33,45.5,46.76,38.33,39.59,20.86,38.7,47.11,49.11
34,45.52,46.75,38.37,39.38,21.15,38.63,47.19,49
35,45.61,46.95,38.63,39.77,21.31,38.71,47.4,49.1
36,45.59,46.69,38.47,39.8,21.5,38.54,47.38,49.17
37,45.68,47.09,38.8,39.89,21.31,39.07,47.51,49.25
38,45.63,47.02,38.92,40.04,21.5,38.96,47.62,49.11
39,45.7,47.21,39.04,40.26,21.61,39.05,47.66,49.2
40,45.77,47.3,38.85,39.96,21.65,39.03,47.62,49.28
41,45.81,47.11,39.17,40.11,22.03,39.17,47.48,49.49
42,45.64,47.36,38.87,39.98,21.95,39.19,47.3,49.31
43,45.55,47.44,39.11,40.32,21.91,39.3,47.9,49.64
44,45.74,47.42,39.54,40.4,21.93,39.27,47.78,49.53
45,45.58,47.52,39.25,40.58,22.15,39.4,47.71,49.65
46,45.54,47.34,39.46,40.43,22.14,39.35,47.71,49.49
47,45.65,47.63,39.52,40.42,22.12,39.55,47.57,49.42
48,45.65,47.56,39.46,40.6,21.84,39.64,47.56,49.57
49,45.57,47.62,39.53,40.74,22.25,39.45,47.76,49.54
50,45.71,47.45,39.63,40.75,22.44,39.73,47.8,49.26
51,45.39,48.08,39.55,40.45,22.29,39.67,47.67,49.58
52,45.71,47.61,39.5,40.67,22.52,39.73,47.74,49.76
53,45.76,47.91,39.69,40.75,22.54,39.74,47.67,49.79
54,45.8,47.65,39.72,40.9,22.75,39.49,47.66,49.39
55,45.6,47.66,39.98,40.87,22.62,39.6,47.88,49.46
56,45.83,47.92,39.7,41.06,22.82,39.66,47.8,49.63
57,45.53,47.74,39.99,40.83,22.59,40.01,48.04,49.65
58,45.53,47.85,39.95,40.99,22.92,39.93,47.61,49.71
59,45.51,47.84,40.02,41.04,22.77,39.82,47.65,49.87
60,45.76,47.96,40.18,40.95,22.8,40,47.93,49.56
61,45.72,47.75,40.08,41.12,23.04,40.24,48.04,49.64
62,45.61,47.87,40.13,41,23.13,39.92,47.95,49.58
63,45.72,47.97,40.15,41.19,23,40.03,47.8,49.69
64,45.59,48.08,40.03,41.54,23.14,40.27,47.84,49.56
65,45.62,48.15,40.06,41.31,22.91,40.22,47.9,49.53
66,45.74,47.9,40.34,41.16,22.96,40.24,47.9,49.49
67,45.7,47.9,40.41,41.4,23.18,40.21,47.9,49.55
68,45.76,47.8,40.32,41.34,22.78,40.22,47.82,49.58
69,45.55,47.84,40.27,41.23,23.2,40.25,47.74,49.79
70,45.71,48.01,40.27,41.27,23.41,40.23,47.73,49.64
71,45.57,48.02,40.41,41.41,23.16,40.23,47.75,49.4
72,45.64,48,40.39,41.69,23.18,40.38,48.03,49.48
73,45.72,48.12,40.27,41.35,23.13,40.28,47.92,49.45
74,45.79,48.05,40.34,41.47,23.37,40.4,47.98,49.57
75,45.58,48.23,40.44,41.63,23.34,40.36,47.93,49.8
76,45.58,48.22,40.32,41.63,23.28,40.52,48,49.49
77,45.71,48.33,40.4,41.52,23.57,40.63,48.01,49.6
78,45.72,48.11,40.43,41.73,23.62,40.5,47.97,49.73
79,45.53,48.26,40.5,41.65,23.52,40.51,48.17,49.52
80,45.57,48.04,40.61,41.58,23.5,40.38,47.83,49.56
81,45.59,48.45,40.63,41.68,23.54,40.59,47.96,49.41
82,45.67,48.41,40.58,41.88,23.95,40.5,48.06,49.33
83,45.75,48.42,40.68,41.74,23.67,40.38,47.75,49.7
84,45.64,48.31,40.79,41.79,23.31,40.72,47.99,49.45
85,45.72,48.42,40.59,41.94,23.71,40.61,48.14,49.5
86,45.63,48.37,40.65,41.78,23.5,41.03,48.08,49.65
87,45.44,48.39,40.4,41.88,23.91,40.47,47.95,49.46
88,45.69,48.51,40.81,41.84,23.52,40.56,48.07,49.51
89,45.75,48.23,40.7,41.87,23.64,40.6,47.91,49.56
90,45.51,48.59,40.56,41.94,23.44,40.58,47.98,49.54
91,45.62,48.28,40.6,41.85,23.72,40.72,48.12,49.53
92,45.63,48.22,40.61,42.03,23.86,40.74,48.26,49.59
93,45.38,48.22,40.52,41.87,24.04,40.67,47.97,49.34
94,45.47,48.4,40.61,42.06,23.9,40.85,48.19,49.72
95,45.65,48.24,40.86,42.08,24.08,40.81,48.27,49.69
96,45.55,48.04,40.39,41.96,23.82,40.91,48.08,49.44
97,45.58,48.45,40.72,41.81,23.84,40.89,48.08,49.45
98,45.4,48.51,40.78,42.41,24.04,40.8,48.09,49.56
99,45.45,48.54,40.76,42.11,23.87,40.75,48.17,49.48
100,45.41,48.41,40.76,42.11,24.1,40.92,48.26,49.49


==> data_files/k_cluster_table.dat <==
k $KNN_Acc$
10	48.24
20	48.68
30	48.96
40	49.12
50	49.38

==> data_files/normal_importance.csv <==
Xlabel,Similarity,Uncertainty,Representativeness
Mountain,3.39E-01,1.76E-01,4.85E-01
Poppy,2.12E-01,2.13E-01,5.75E-01
Tiger,1.59E-01,2.27E-01,6.13E-01
Apple,2.87E-01,1.91E-01,5.21E-01
Keyboard,3.05E-01,1.86E-01,5.09E-01

